The Data Minimization Principle in Machine Learning

The principle of data minimization aims to reduce the amount of data collected, processed or retained to minimize the potential for misuse, unauthorized access, or data breaches. Rooted in privacy-by-design principles, data minimization has been endorsed by various global data protection regulations. However, its practical implementation remains a challenge due to the lack of a rigorous formulation. This paper addresses this gap and introduces an optimization framework for data minimization based on its legal definitions. It then adapts several optimization algorithms to perform data minimization and conducts a comprehensive evaluation in terms of their compliance with minimization objectives as well as their impact on user privacy. Our analysis underscores the mismatch between the privacy expectations of data minimization and the actual privacy benefits, emphasizing the need for approaches that account for multiple facets of real-world privacy risks.

==> data/20news/genetic_heuristic.dat <==
Size Acc NE
10.03 19.86 225
20.28 27.73 440
30.23 28.17 699
39.80 32.73 962
49.73 35.54 1282
59.71 38.10 1617
69.78 39.29 1984
79.86 42.04 2293
89.87 41.54 2693
100.00 43.54 3094

==> data/20news/metamodeling_heuristic.dat <==
Size Acc NE
10.00 18.18 242
20.00 26.23 442
30.00 30.54 709
40.00 34.60 995
50.00 34.60 1281
60.00 39.16 1598
70.00 42.29 1953
80.00 41.72 2321
90.00 43.29 2725
100.00 43.54 3094


==> data/20news/personalized_random_subsampling.dat <==
Size Acc NE
10.00 19.49 224
20.00 26.55 443
30.00 31.67 724
40.00 35.35 977
50.00 36.35 1276
60.00 38.73 1587
70.00 40.35 1912
80.00 41.10 2289
90.00 42.72 2690
100.00 43.54 3094


==> data/20news/random_subsampling.dat <==
Size Acc NE
9.96 17.36 317
19.99 23.55 579
29.95 27.30 916
39.97 31.11 1230
50.00 34.79 1536
59.96 37.41 1890
69.99 40.04 2180
79.95 41.54 2501
89.97 42.10 2780
100.00 43.54 3094


==> data/bank/feature_selection.dat <==
Size Acc Reid Recon
100.00 77.67 1.00 1.00
93.75 77.67 1.00 0.97
87.50 77.66 1.00 0.78
81.25 77.82 1.00 0.70
75.00 76.10 1.00 0.64
68.75 75.40 1.00 0.62
62.50 75.18 1.00 0.58
56.25 74.13 1.00 0.56
50.00 73.84 1.00 0.53
43.75 73.23 1.00 0.50
37.50 71.40 1.00 0.42
31.25 68.21 1.00 0.38
25.00 66.06 0.89 0.38
18.75 62.34 0.90 0.38
12.50 61.17 0.71 0.38
6.25 61.62 0.56 0.36


==> data/bank/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 75.77 0.01 0.38
12.50 74.43 0.03 0.40
18.75 75.36 0.03 0.41
25.00 75.60 0.06 0.43
31.25 75.33 0.09 0.46
37.50 76.92 0.17 0.48
43.75 76.37 0.28 0.51
50.00 77.08 0.43 0.53
56.25 77.32 0.77 0.57
62.50 77.26 0.86 0.60
68.75 77.37 0.92 0.64
75.00 77.51 0.99 0.68
81.25 77.55 1.00 0.74
87.50 77.66 1.00 0.80
93.75 77.75 1.00 0.89
100.00 77.67 1.00 1.00


==> data/bank/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 69.22 0.01 0.38
12.50 71.33 0.02 0.40
18.75 74.61 0.04 0.42
25.00 75.69 0.06 0.43
31.25 76.78 0.09 0.46
37.50 78.12 0.17 0.48
43.75 77.19 0.29 0.51
50.00 77.39 0.51 0.53
56.25 77.05 0.70 0.57
62.50 77.48 0.81 0.60
68.75 77.58 0.97 0.64
75.00 77.55 1.00 0.68
81.25 77.37 0.99 0.74
87.50 77.82 1.00 0.81
93.75 77.69 1.00 0.89
100.00 77.67 1.00 1.00


==> data/bank/personalized_random_subsampling.dat <==
Size Acc Reid Recon
6.25 65.97 0.01 0.38
12.50 68.16 0.02 0.39
18.75 69.65 0.03 0.41
25.00 71.76 0.06 0.43
31.25 73.09 0.10 0.46
37.50 74.57 0.16 0.48
43.75 75.27 0.31 0.50
50.00 75.77 0.48 0.53
56.25 76.22 0.65 0.56
62.50 76.26 0.91 0.60
68.75 76.69 0.97 0.64
75.00 76.89 0.99 0.69
81.25 77.07 1.00 0.74
87.50 77.21 1.00 0.81
93.75 77.50 1.00 0.89
100.00 77.67 1.00 1.00


==> data/bank/random_subsampling.dat <==
Size Acc Reid Recon
6.24 66.65 0.06 0.40
12.47 70.87 0.13 0.44
18.75 71.19 0.19 0.48
24.98 72.62 0.25 0.52
31.22 73.64 0.31 0.56
37.49 74.56 0.38 0.60
43.73 75.22 0.44 0.64
50.00 75.72 0.50 0.68
56.24 76.20 0.56 0.72
62.47 76.26 0.62 0.76
68.75 76.78 0.69 0.80
74.98 77.07 0.75 0.84
81.22 77.26 0.81 0.88
87.49 77.50 0.87 0.92
93.73 77.39 0.94 0.96
100.00 77.67 1.00 1.00


==> data/bank/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 46.71 0.08 0.42
12.50 62.28 0.11 0.46
18.75 69.02 0.14 0.51
25.00 74.25 0.19 0.55
31.25 76.37 0.24 0.59
37.50 77.14 0.31 0.63
43.75 77.80 0.35 0.66
50.00 77.69 0.37 0.70
56.25 77.48 0.49 0.74
62.50 77.39 0.58 0.78
68.75 77.46 0.73 0.82
75.00 77.67 0.84 0.86
81.25 77.75 0.86 0.90
87.50 77.75 0.93 0.93
93.75 77.66 1.00 0.97
100.00 77.67 1.00 1.00

==> data/bank_recon_1_5/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 73.89 0.02 0.37
12.50 73.50 0.04 0.39
18.75 73.45 0.07 0.40
25.00 75.17 0.90 0.41
31.25 76.15 0.95 0.44
37.50 75.76 0.98 0.47
43.75 75.81 0.99 0.49
50.00 75.72 0.99 0.51
56.25 76.04 1.00 0.55
62.50 75.90 1.00 0.58
68.75 76.40 1.00 0.62
75.00 76.37 1.00 0.67
81.25 76.74 1.00 0.73
87.50 77.69 1.00 0.80
93.75 77.75 1.00 0.89
100.00 77.67 1.00 1.00


==> data/bank_recon_1_5/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 71.73 0.02 0.37
12.50 71.49 0.04 0.39
18.75 70.83 0.09 0.40
25.00 70.99 0.90 0.41
31.25 74.48 0.95 0.44
37.50 74.47 0.98 0.47
43.75 74.52 0.99 0.49
50.00 75.42 1.00 0.51
56.25 75.45 1.00 0.55
62.50 76.12 1.00 0.58
68.75 74.22 1.00 0.63
75.00 76.08 1.00 0.68
81.25 76.81 1.00 0.74
87.50 77.64 1.00 0.81
93.75 77.76 1.00 0.89
100.00 77.67 1.00 1.00


==> data/bank_recon_1_5/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 56.01 0.10 0.39
12.50 60.22 0.22 0.42
18.75 68.07 0.77 0.46
25.00 73.00 0.81 0.50
31.25 76.24 0.84 0.53
37.50 77.50 0.87 0.56
43.75 77.48 0.90 0.59
50.00 76.99 0.93 0.62
56.25 76.62 0.96 0.65
62.50 75.56 0.98 0.69
68.75 75.08 1.00 0.71
75.00 75.67 1.00 0.75
81.25 76.40 1.00 0.81
87.50 77.10 1.00 0.87
93.75 77.69 1.00 0.93
100.00 77.67 1.00 1.00


==> data/bank_recon_3/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 63.64 0.06 0.36
12.50 65.99 0.72 0.38
18.75 69.77 0.83 0.39
25.00 68.64 0.89 0.40
31.25 72.82 0.93 0.42
37.50 72.05 0.97 0.45
43.75 72.14 0.99 0.47
50.00 71.62 1.00 0.49
56.25 71.82 1.00 0.52
62.50 72.19 1.00 0.55
68.75 72.12 1.00 0.58
75.00 72.08 1.00 0.62
81.25 75.52 1.00 0.72
87.50 75.52 1.00 0.83
93.75 77.30 1.00 0.92
100.00 77.67 1.00 1.00


==> data/bank_recon_3/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 64.92 0.06 0.36
12.50 60.67 0.72 0.38
18.75 68.14 0.82 0.39
25.00 68.05 0.88 0.40
31.25 71.94 0.94 0.42
37.50 70.60 0.97 0.45
43.75 70.15 0.99 0.47
50.00 69.66 1.00 0.49
56.25 68.57 1.00 0.52
62.50 70.22 1.00 0.55
68.75 71.15 1.00 0.58
75.00 71.67 1.00 0.63
81.25 74.97 1.00 0.73
87.50 76.26 1.00 0.83
93.75 77.26 1.00 0.92
100.00 77.67 1.00 1.00


==> data/bank_recon_3/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 56.05 0.28 0.38
12.50 56.42 0.68 0.39
18.75 61.98 0.73 0.40
25.00 68.77 0.78 0.45
31.25 71.55 0.85 0.47
37.50 72.35 0.91 0.50
43.75 71.67 0.98 0.52
50.00 71.49 1.00 0.54
56.25 71.58 1.00 0.56
62.50 71.94 1.00 0.59
68.75 72.03 1.00 0.61
75.00 72.25 1.00 0.65
81.25 75.40 1.00 0.74
87.50 76.46 1.00 0.84
93.75 77.08 1.00 0.92
100.00 77.67 1.00 1.00


==> data/bank_reid_1_5/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 73.95 0.01 0.38
12.50 74.22 0.02 0.40
18.75 74.23 0.03 0.42
25.00 75.61 0.04 0.44
31.25 75.18 0.07 0.47
37.50 76.62 0.12 0.50
43.75 76.56 0.24 0.53
50.00 76.83 0.33 0.56
56.25 77.23 0.55 0.60
62.50 77.19 0.68 0.64
68.75 77.23 0.87 0.69
75.00 77.28 0.97 0.74
81.25 77.41 0.99 0.82
87.50 77.24 1.00 0.89
93.75 77.50 1.00 0.98
100.00 77.67 1.00 1.00


==> data/bank_reid_1_5/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 69.59 0.01 0.38
12.50 71.99 0.02 0.40
18.75 75.24 0.03 0.42
25.00 75.74 0.05 0.44
31.25 77.89 0.07 0.47
37.50 77.98 0.13 0.50
43.75 76.89 0.24 0.53
50.00 76.94 0.38 0.56
56.25 76.76 0.54 0.60
62.50 77.19 0.71 0.64
68.75 77.39 0.83 0.69
75.00 77.41 0.97 0.74
81.25 77.48 0.99 0.82
87.50 77.46 1.00 0.90
93.75 77.50 1.00 0.98
100.00 77.67 1.00 1.00


==> data/bank_reid_1_5/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 48.36 0.06 0.40
12.50 63.23 0.08 0.43
18.75 69.66 0.11 0.47
25.00 74.90 0.14 0.51
31.25 74.50 0.17 0.54
37.50 76.38 0.21 0.58
43.75 77.67 0.28 0.62
50.00 77.62 0.30 0.66
56.25 78.09 0.40 0.70
62.50 77.67 0.40 0.74
68.75 77.41 0.47 0.78
75.00 77.17 0.47 0.82
81.25 77.15 0.58 0.88
87.50 77.41 0.82 0.93
93.75 77.33 1.00 0.98
100.00 77.67 1.00 1.00


==> data/bank_reid_3/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 63.41 0.01 0.38
12.50 62.62 0.02 0.40
18.75 62.78 0.02 0.43
25.00 63.54 0.04 0.45
31.25 63.14 0.06 0.48
37.50 63.57 0.09 0.51
43.75 63.90 0.18 0.55
50.00 63.77 0.24 0.58
56.25 63.86 0.42 0.62
62.50 64.13 0.62 0.67
68.75 64.20 0.80 0.74
75.00 64.18 0.92 0.80
81.25 64.20 0.98 0.88
87.50 64.38 1.00 0.93
93.75 77.32 1.00 0.98
100.00 77.67 1.00 1.00


==> data/bank_reid_3/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 63.25 0.01 0.38
12.50 61.15 0.02 0.40
18.75 61.33 0.02 0.43
25.00 63.02 0.04 0.45
31.25 63.47 0.06 0.48
37.50 63.38 0.09 0.51
43.75 64.22 0.18 0.55
50.00 64.49 0.30 0.58
56.25 64.63 0.44 0.63
62.50 64.59 0.60 0.68
68.75 64.38 0.83 0.74
75.00 64.40 0.92 0.80
81.25 64.06 0.98 0.88
87.50 64.38 1.00 0.93
93.75 77.32 1.00 0.98
100.00 77.67 1.00 1.00


==> data/bank_reid_3/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 52.02 0.03 0.40
12.50 46.19 0.04 0.44
18.75 48.97 0.05 0.49
25.00 54.58 0.07 0.54
31.25 57.82 0.08 0.58
37.50 60.10 0.10 0.62
43.75 62.95 0.12 0.66
50.00 63.45 0.13 0.70
56.25 63.52 0.14 0.73
62.50 63.90 0.18 0.77
68.75 63.93 0.25 0.82
75.00 64.13 0.63 0.87
81.25 64.36 0.94 0.90
87.50 64.38 1.00 0.93
93.75 77.32 1.00 0.98
100.00 77.67 1.00 1.00


==> data/digits_nn/feature_selection.dat <==
Size Acc Reid Recon MIA
100.00 91.21 1.00 1.00 0.58
93.75 91.21 1.00 1.00 0.58
87.50 91.21 1.00 1.00 0.57
81.25 91.10 1.00 0.97 0.57
75.00 91.21 1.00 0.83 0.57
68.75 91.43 1.00 0.77 0.57
62.50 92.21 1.00 0.72 0.56
56.25 89.43 1.00 0.64 0.56
50.00 89.21 1.00 0.55 0.56
43.75 90.10 1.00 0.48 0.55
37.50 90.32 1.00 0.43 0.55
31.25 89.10 1.00 0.38 0.55
25.00 87.76 1.00 0.32 0.54
18.75 88.21 1.00 0.28 0.53
12.50 73.53 1.00 0.22 0.53
6.25 51.61 0.90 0.17 0.52

==> data/digits_nn/genetic_heuristic.dat <==
Size Acc Reid Recon MIA
6.25 60.62 0.15 0.15 0.51
12.50 74.75 0.59 0.19 0.52
18.75 77.42 0.84 0.22 0.52
25.00 82.09 1.00 0.26 0.52
31.25 85.98 1.00 0.30 0.53
37.50 86.99 1.00 0.33 0.53
43.75 89.77 1.00 0.37 0.54
50.00 89.54 1.00 0.41 0.54
56.25 90.66 1.00 0.45 0.54
62.50 91.66 1.00 0.49 0.54
68.75 90.43 1.00 0.55 0.55
75.00 91.10 1.00 0.59 0.56
81.25 90.55 1.00 0.65 0.57
87.50 91.55 1.00 0.73 0.57
93.75 91.10 1.00 0.82 0.57
100.00 91.21 1.00 1.00 0.58

==> data/digits_nn/metamodeling_heuristic.dat <==
Size Acc Reid Recon MIA
6.25 60.18 0.18 0.15 0.52
12.50 78.31 0.57 0.19 0.51
18.75 80.20 0.85 0.22 0.53
25.00 82.54 1.00 0.26 0.53
31.25 85.87 1.00 0.29 0.54
37.50 90.21 1.00 0.33 0.55
43.75 88.77 1.00 0.37 0.55
50.00 89.10 1.00 0.41 0.55
56.25 89.99 1.00 0.45 0.55
62.50 91.10 1.00 0.49 0.56
68.75 90.10 1.00 0.55 0.56
75.00 89.43 1.00 0.60 0.57
81.25 91.88 1.00 0.65 0.57
87.50 91.32 1.00 0.72 0.57
93.75 91.21 1.00 0.82 0.58
100.00 91.21 1.00 1.00 0.58

==> data/digits_nn/personalized_random_subsampling.dat <==
Size Acc Reid Recon MIA
6.25 59.29 0.15 0.15 0.51
12.50 69.86 0.57 0.18 0.51
18.75 79.64 0.98 0.22 0.52
25.00 86.65 1.00 0.26 0.53
31.25 83.98 1.00 0.29 0.53
37.50 86.43 1.00 0.33 0.53
43.75 86.10 1.00 0.37 0.55
50.00 87.54 1.00 0.41 0.55
56.25 88.99 1.00 0.45 0.55
62.50 88.77 1.00 0.49 0.55
68.75 89.21 1.00 0.54 0.56
75.00 88.54 1.00 0.59 0.56
81.25 91.21 1.00 0.65 0.57
87.50 90.99 1.00 0.72 0.57
93.75 91.32 1.00 0.83 0.57
100.00 91.21 1.00 1.00 0.57

==> data/digits_nn/random_subsampling.dat <==
Size Acc Reid Recon MIA
6.24 40.38 0.07 0.17 0.48
12.47 62.51 0.13 0.23 0.51
18.71 57.84 0.19 0.28 0.51
24.94 70.52 0.25 0.34 0.52
31.18 73.53 0.31 0.39 0.53
37.42 75.19 0.38 0.45 0.53
43.65 81.20 0.44 0.50 0.53
49.89 83.43 0.50 0.56 0.53
56.12 84.20 0.56 0.61 0.54
62.36 85.43 0.62 0.67 0.54
68.60 86.43 0.69 0.72 0.55
74.83 87.76 0.75 0.78 0.55
81.07 89.10 0.81 0.83 0.56
87.31 89.10 0.87 0.89 0.56
93.54 90.43 0.94 0.94 0.57
100.00 91.21 1.00 1.00 0.57

==> data/digits_nn/taylor_approx_heuristic.dat <==
Size Acc Reid Recon MIA
6.25 73.75 0.25 0.18 0.51
12.50 85.87 0.41 0.24 0.52
18.75 89.54 0.52 0.30 0.52
25.00 91.43 0.51 0.35 0.53
31.25 90.55 0.53 0.41 0.55
37.50 90.99 0.76 0.47 0.56
43.75 91.21 0.84 0.52 0.56
50.00 91.21 0.92 0.58 0.56
56.25 92.44 1.00 0.63 0.57
62.50 90.99 1.00 0.69 0.57
68.75 90.99 1.00 0.75 0.57
75.00 90.88 1.00 0.82 0.57
81.25 91.10 1.00 0.89 0.57
87.50 91.21 1.00 1.00 0.57
93.75 91.21 1.00 1.00 0.58
100.00 91.21 1.00 1.00 0.58

==> data/digits_nn_dp/genetic_heuristic.dat <==
Size Acc Reid Recon MIA
6.25 56.62 0.15 0.15 0.50
12.50 70.52 0.49 0.18 0.50
18.75 81.42 0.96 0.22 0.52
25.00 89.32 0.98 0.26 0.52
31.25 87.87 1.00 0.29 0.52
37.50 89.87 1.00 0.33 0.53
43.75 90.87 1.00 0.36 0.53
50.00 88.21 1.00 0.42 0.54
56.25 87.32 1.00 0.46 0.54
62.50 90.43 1.00 0.50 0.54
68.75 90.32 1.00 0.54 0.55
75.00 90.99 1.00 0.59 0.55
81.25 91.10 1.00 0.65 0.55
87.50 90.99 1.00 0.73 0.55
93.75 90.99 1.00 0.83 0.57
100.00 91.21 1.00 1.00 0.57

==> data/digits_nn_dp/metamodeling_heuristic.dat <==
Size Acc Reid Recon MIA
6.25 64.52 0.15 0.15 0.49
12.50 67.41 0.54 0.18 0.50
18.75 75.31 0.97 0.22 0.52
25.00 86.87 1.00 0.26 0.52
31.25 90.43 1.00 0.30 0.53
37.50 87.88 1.00 0.33 0.53
43.75 88.43 1.00 0.37 0.54
50.00 91.43 1.00 0.41 0.54
56.25 90.10 1.00 0.46 0.54
62.50 89.32 1.00 0.50 0.55
68.75 90.88 1.00 0.54 0.56
75.00 91.32 1.00 0.60 0.56
81.25 91.55 1.00 0.66 0.56
87.50 89.88 1.00 0.72 0.57
93.75 90.77 1.00 0.83 0.57
100.00 91.21 1.00 1.00 0.57

==> data/digits_nn_dp/taylor_approx_heuristic.dat <==
Size Acc Reid Recon MIA
6.25 78.98 0.33 0.20 0.52
12.50 86.32 0.59 0.25 0.52
18.75 88.32 0.83 0.30 0.52
25.00 88.99 0.84 0.35 0.53
31.25 89.77 0.94 0.40 0.53
37.50 89.77 0.91 0.45 0.54
43.75 89.77 1.00 0.50 0.55
50.00 89.99 1.00 0.56 0.55
56.25 90.32 1.00 0.60 0.56
62.50 89.99 1.00 0.65 0.56
68.75 90.55 1.00 0.71 0.56
75.00 90.66 1.00 0.77 0.56
81.25 90.88 1.00 0.85 0.57
87.50 91.21 1.00 1.00 0.57
93.75 91.21 1.00 1.00 0.57
100.00 91.21 1.00 1.00 0.58

==> data/digits_nn_recon_1_5/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 64.07 0.12 0.15
12.50 75.86 0.54 0.18
18.75 81.87 0.93 0.22
25.00 86.10 1.00 0.26
31.25 87.65 1.00 0.30
37.50 88.21 1.00 0.34
43.75 90.43 1.00 0.37
50.00 87.54 1.00 0.41
56.25 90.43 1.00 0.45
62.50 90.66 1.00 0.50
68.75 90.32 1.00 0.54
75.00 90.99 1.00 0.59
81.25 91.21 1.00 0.65
87.50 91.32 1.00 0.72
93.75 92.10 1.00 0.83
100.00 91.21 1.00 1.00

==> data/digits_nn_recon_1_5/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 63.96 0.13 0.15
12.50 66.52 0.54 0.18
18.75 80.42 0.95 0.22
25.00 87.43 1.00 0.26
31.25 88.88 1.00 0.30
37.50 89.43 1.00 0.33
43.75 87.88 1.00 0.37
50.00 90.99 1.00 0.41
56.25 89.32 1.00 0.46
62.50 90.66 1.00 0.49
68.75 90.77 1.00 0.55
75.00 90.32 1.00 0.59
81.25 89.88 1.00 0.65
87.50 89.43 1.00 0.72
93.75 90.66 1.00 0.82
100.00 91.21 1.00 1.00

==> data/digits_nn_recon_1_5/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 56.84 0.07 0.17
12.50 82.09 0.09 0.22
18.75 89.10 0.12 0.28
25.00 89.54 0.15 0.33
31.25 88.88 0.17 0.38
37.50 90.55 0.28 0.43
43.75 90.88 0.47 0.48
50.00 90.66 0.54 0.54
56.25 90.55 0.60 0.59
62.50 90.66 0.75 0.64
68.75 90.66 0.95 0.70
75.00 90.99 1.00 0.75
81.25 90.88 1.00 0.85
87.50 91.21 1.00 1.00
93.75 91.21 1.00 1.00
100.00 91.21 1.00 1.00

==> data/digits_nn_recon_3/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 42.05 0.05 0.13
12.50 56.06 0.16 0.15
18.75 68.19 0.69 0.18
25.00 69.19 0.97 0.21
31.25 75.75 1.00 0.25
37.50 84.76 1.00 0.30
43.75 83.65 1.00 0.36
50.00 86.87 1.00 0.41
56.25 91.21 1.00 0.48
62.50 89.43 1.00 0.53
68.75 91.10 1.00 0.59
75.00 91.55 1.00 0.64
81.25 90.77 1.00 0.69
87.50 91.10 1.00 0.76
93.75 91.32 1.00 0.86
100.00 91.21 1.00 1.00


==> data/digits_nn_recon_3/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 32.59 0.05 0.13
12.50 53.28 0.21 0.15
18.75 60.51 0.68 0.18
25.00 69.63 0.95 0.21
31.25 85.65 1.00 0.25
37.50 88.77 1.00 0.31
43.75 86.99 1.00 0.36
50.00 89.99 1.00 0.41
56.25 91.55 1.00 0.48
62.50 90.21 1.00 0.53
68.75 90.21 1.00 0.60
75.00 90.99 1.00 0.65
81.25 90.99 1.00 0.70
87.50 91.32 1.00 0.76
93.75 90.55 1.00 0.86
100.00 91.21 1.00 1.00

==> data/digits_nn_recon_3/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 43.05 0.07 0.14
12.50 66.41 0.12 0.17
18.75 69.08 0.16 0.21
25.00 86.99 0.46 0.25
31.25 90.21 0.59 0.29
37.50 88.88 0.78 0.34
43.75 85.98 0.88 0.39
50.00 89.77 0.99 0.44
56.25 90.66 1.00 0.50
62.50 90.88 1.00 0.57
68.75 90.43 1.00 0.64
75.00 92.10 1.00 0.70
81.25 90.66 1.00 0.80
87.50 91.21 1.00 1.00
93.75 91.21 1.00 1.00
100.00 91.21 1.00 1.00

==> data/digits_nn_recon_5/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 34.70 0.04 0.12
12.50 41.60 0.29 0.13
18.75 56.84 0.63 0.15
25.00 68.29 0.99 0.20
31.25 86.42 0.99 0.25
37.50 85.31 1.00 0.30
43.75 89.54 0.99 0.34
50.00 89.43 1.00 0.40
56.25 89.65 1.00 0.46
62.50 91.10 1.00 0.52
68.75 91.32 1.00 0.60
75.00 91.10 1.00 0.68
81.25 90.99 1.00 0.79
87.50 90.88 1.00 0.85
93.75 91.21 1.00 0.90
100.00 91.21 1.00 1.00

==> data/digits_nn_recon_5/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 30.70 0.04 0.13
12.50 40.71 0.25 0.14
18.75 57.06 0.65 0.15
25.00 69.30 0.99 0.20
31.25 81.76 1.00 0.25
37.50 88.32 1.00 0.31
43.75 90.21 1.00 0.35
50.00 85.87 1.00 0.41
56.25 89.77 1.00 0.47
62.50 90.21 1.00 0.53
68.75 91.10 1.00 0.60
75.00 90.43 1.00 0.68
81.25 91.55 1.00 0.79
87.50 91.10 1.00 0.85
93.75 91.10 1.00 0.92
100.00 91.21 1.00 1.00

==> data/digits_nn_recon_5/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 31.70 0.06 0.13
12.50 48.50 0.28 0.14
18.75 57.51 0.53 0.16
25.00 75.53 0.87 0.22
31.25 87.32 1.00 0.28
37.50 88.54 1.00 0.33
43.75 91.10 1.00 0.39
50.00 90.10 1.00 0.45
56.25 91.21 1.00 0.49
62.50 90.10 1.00 0.55
68.75 90.43 1.00 0.62
75.00 90.66 1.00 0.69
81.25 90.66 1.00 0.80
87.50 91.21 1.00 1.00
93.75 91.21 1.00 1.00
100.00 91.21 1.00 1.00


==> data/digits_nn_reid_1_5/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 21.69 0.02 0.12
12.50 18.13 0.02 0.11
18.75 35.81 0.03 0.12
25.00 67.63 0.12 0.14
31.25 71.85 0.18 0.19
37.50 83.20 0.26 0.23
43.75 88.43 0.38 0.28
50.00 89.98 0.59 0.33
56.25 89.09 0.80 0.38
62.50 89.32 0.84 0.43
68.75 90.98 0.88 0.49
75.00 89.21 0.97 0.54
81.25 89.99 0.96 0.61
87.50 90.10 1.00 0.69
93.75 91.32 1.00 0.80
100.00 91.21 1.00 1.00

==> data/digits_nn_reid_1_5/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 14.91 0.02 0.12
12.50 25.03 0.03 0.12
18.75 35.82 0.04 0.13
25.00 61.62 0.12 0.15
31.25 72.30 0.20 0.19
37.50 84.76 0.30 0.24
43.75 88.99 0.47 0.29
50.00 87.32 0.63 0.33
56.25 89.10 0.76 0.38
62.50 89.21 0.85 0.43
68.75 86.76 0.95 0.49
75.00 90.43 0.98 0.55
81.25 89.88 1.00 0.61
87.50 91.77 1.00 0.70
93.75 90.55 1.00 0.81
100.00 91.21 1.00 1.00


==> data/digits_nn_reid_1_5/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 21.91 0.02 0.12
12.50 23.03 0.02 0.13
18.75 41.94 0.05 0.13
25.00 66.52 0.13 0.16
31.25 81.09 0.14 0.22
37.50 82.09 0.19 0.28
43.75 88.21 0.21 0.33
50.00 88.21 0.31 0.38
56.25 87.21 0.40 0.44
62.50 87.10 0.53 0.49
68.75 89.77 0.75 0.55
75.00 89.21 0.76 0.62
81.25 89.66 0.95 0.71
87.50 90.77 0.96 0.82
93.75 90.77 1.00 0.91
100.00 91.21 1.00 1.00

==> data/digits_nn_reid_3/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 13.23 0.01 0.11
12.50 13.68 0.01 0.11
18.75 24.36 0.03 0.12
25.00 39.04 0.08 0.13
31.25 58.39 0.28 0.15
37.50 75.63 0.37 0.19
43.75 84.09 0.48 0.24
50.00 85.98 0.53 0.29
56.25 88.76 0.67 0.35
62.50 88.87 0.82 0.41
68.75 89.32 0.92 0.46
75.00 91.10 0.90 0.53
81.25 90.32 0.93 0.61
87.50 90.43 1.00 0.69
93.75 91.43 1.00 0.81
100.00 91.21 1.00 1.00

==> data/digits_nn_reid_3/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 13.90 0.02 0.12
12.50 13.13 0.03 0.12
18.75 21.80 0.04 0.12
25.00 36.60 0.10 0.13
31.25 67.19 0.31 0.15
37.50 82.09 0.38 0.20
43.75 86.10 0.45 0.25
50.00 84.20 0.60 0.30
56.25 87.88 0.73 0.35
62.50 86.65 0.84 0.41
68.75 91.10 0.87 0.47
75.00 89.88 0.90 0.53
81.25 90.21 0.98 0.60
87.50 91.21 1.00 0.69
93.75 90.43 1.00 0.80
100.00 91.21 1.00 1.00

==> data/digits_nn_reid_3/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 15.35 0.02 0.12
12.50 15.24 0.02 0.12
18.75 33.48 0.03 0.13
25.00 39.93 0.10 0.13
31.25 69.52 0.26 0.15
37.50 70.97 0.35 0.20
43.75 83.65 0.38 0.26
50.00 86.10 0.41 0.32
56.25 88.10 0.46 0.39
62.50 88.77 0.68 0.45
68.75 89.43 0.66 0.53
75.00 88.77 0.78 0.60
81.25 90.10 0.96 0.70
87.50 88.65 0.97 0.82
93.75 90.99 1.00 0.91
100.00 91.21 1.00 1.00

==> data/employment/feature_selection.dat <==
Size Acc Reid Recon
100.00 78.28 0.99 1.00
93.75 78.32 0.99 0.99
87.50 77.88 0.99 0.88
81.25 77.76 0.97 0.68
75.00 77.68 0.97 0.65
68.75 77.72 0.97 0.64
62.50 77.88 0.96 0.63
56.25 77.40 0.94 0.57
50.00 77.36 0.94 0.56
43.75 75.40 0.89 0.46
37.50 74.08 0.80 0.45
31.25 74.04 0.78 0.44
25.00 73.20 0.73 0.40
18.75 72.80 0.67 0.40
12.50 73.00 0.65 0.39
6.25 60.84 0.08 0.37


==> data/employment/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 76.08 0.02 0.35
12.50 76.52 0.02 0.38
18.75 77.28 0.03 0.40
25.00 76.40 0.03 0.42
31.25 77.92 0.05 0.44
37.50 78.00 0.08 0.47
43.75 78.04 0.12 0.50
50.00 78.00 0.18 0.53
56.25 78.16 0.27 0.56
62.50 78.12 0.41 0.60
68.75 78.12 0.56 0.65
75.00 78.32 0.64 0.69
81.25 78.48 0.82 0.74
87.50 78.00 0.91 0.81
93.75 78.20 0.97 0.89
100.00 78.28 0.99 1.00


==> data/employment/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 73.32 0.01 0.35
12.50 72.04 0.02 0.38
18.75 74.04 0.03 0.40
25.00 74.84 0.04 0.42
31.25 76.16 0.05 0.44
37.50 76.48 0.07 0.47
43.75 77.12 0.10 0.50
50.00 77.40 0.22 0.53
56.25 78.04 0.30 0.56
62.50 78.12 0.41 0.60
68.75 78.08 0.58 0.64
75.00 77.72 0.64 0.69
81.25 78.16 0.85 0.75
87.50 77.72 0.90 0.81
93.75 78.04 0.97 0.89
100.00 78.28 0.99 1.00


==> data/employment/personalized_random_subsampling.dat <==
Size Acc Reid Recon
6.25 72.12 0.01 0.35
12.50 71.92 0.02 0.37
18.75 74.40 0.03 0.40
25.00 75.12 0.04 0.42
31.25 75.76 0.05 0.44
37.50 75.12 0.08 0.47
43.75 77.08 0.13 0.50
50.00 77.60 0.21 0.53
56.25 77.04 0.30 0.56
62.50 77.24 0.43 0.60
68.75 77.52 0.56 0.64
75.00 77.36 0.71 0.69
81.25 77.72 0.83 0.74
87.50 78.40 0.91 0.80
93.75 78.32 0.97 0.89
100.00 78.28 0.99 1.00


==> data/employment/random_subsampling.dat <==
Size Acc Reid Recon
6.24 72.24 0.06 0.37
12.48 74.60 0.13 0.42
18.72 75.68 0.19 0.46
24.96 76.52 0.25 0.50
31.20 76.68 0.31 0.54
37.44 77.76 0.37 0.58
43.68 77.48 0.44 0.63
50.00 77.28 0.50 0.67
56.24 77.52 0.56 0.71
62.48 77.36 0.62 0.75
68.72 77.76 0.68 0.79
74.96 77.76 0.75 0.83
81.20 77.84 0.81 0.87
87.44 78.08 0.87 0.92
93.68 78.44 0.93 0.96
100.00 78.28 0.99 1.00


==> data/employment/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 46.12 0.02 0.35
12.50 52.36 0.04 0.39
18.75 65.16 0.07 0.43
25.00 71.96 0.10 0.47
31.25 73.76 0.11 0.52
37.50 75.24 0.13 0.57
43.75 76.32 0.17 0.61
50.00 76.96 0.19 0.65
56.25 77.20 0.25 0.68
62.50 77.84 0.33 0.71
68.75 77.92 0.45 0.75
75.00 78.20 0.49 0.79
81.25 78.20 0.55 0.83
87.50 78.36 0.75 0.88
93.75 78.32 0.97 0.94
100.00 78.28 0.99 1.00

==> data/employment_recon_1_5/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 69.04 0.02 0.35
12.50 68.44 0.02 0.38
18.75 69.08 0.03 0.40
25.00 70.20 0.04 0.43
31.25 69.92 0.06 0.47
37.50 70.64 0.09 0.52
43.75 71.08 0.13 0.56
50.00 71.12 0.18 0.60
56.25 71.04 0.23 0.63
62.50 71.92 0.34 0.67
68.75 71.96 0.47 0.71
75.00 72.56 0.58 0.75
81.25 76.88 0.71 0.79
87.50 77.88 0.83 0.85
93.75 77.96 0.92 0.91
100.00 78.28 0.99 1.00


==> data/employment_recon_1_5/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 70.04 0.01 0.35
12.50 66.88 0.02 0.37
18.75 66.40 0.03 0.40
25.00 69.12 0.04 0.43
31.25 67.56 0.07 0.47
37.50 70.16 0.09 0.51
43.75 71.64 0.12 0.56
50.00 70.88 0.17 0.60
56.25 71.16 0.23 0.63
62.50 72.08 0.36 0.67
68.75 72.32 0.45 0.70
75.00 72.52 0.61 0.75
81.25 77.88 0.73 0.79
87.50 77.84 0.83 0.85
93.75 78.72 0.93 0.91
100.00 78.28 0.99 1.00


==> data/employment_recon_1_5/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 61.92 0.02 0.36
12.50 65.56 0.03 0.39
18.75 67.36 0.05 0.43
25.00 68.72 0.08 0.50
31.25 70.36 0.09 0.56
37.50 70.40 0.11 0.60
43.75 70.48 0.15 0.63
50.00 70.76 0.23 0.66
56.25 71.28 0.31 0.70
62.50 71.68 0.40 0.73
68.75 72.56 0.56 0.76
75.00 77.24 0.69 0.80
81.25 77.56 0.83 0.85
87.50 78.20 0.91 0.90
93.75 78.16 0.95 0.95
100.00 78.28 0.99 1.00


==> data/employment_recon_3/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 58.76 0.02 0.35
12.50 60.40 0.02 0.38
18.75 67.08 0.04 0.42
25.00 58.04 0.05 0.45
31.25 69.36 0.07 0.47
37.50 70.20 0.12 0.49
43.75 70.36 0.18 0.50
50.00 70.24 0.23 0.52
56.25 70.32 0.29 0.54
62.50 70.52 0.41 0.56
68.75 70.28 0.44 0.60
75.00 71.36 0.49 0.69
81.25 71.52 0.54 0.76
87.50 72.24 0.67 0.83
93.75 77.48 0.85 0.90
100.00 78.28 0.99 1.00


==> data/employment_recon_3/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 67.64 0.01 0.35
12.50 61.16 0.03 0.38
18.75 60.60 0.04 0.42
25.00 61.28 0.06 0.45
31.25 67.24 0.08 0.46
37.50 69.72 0.12 0.49
43.75 70.60 0.17 0.50
50.00 70.44 0.22 0.52
56.25 70.48 0.29 0.54
62.50 69.96 0.39 0.56
68.75 70.40 0.43 0.60
75.00 70.96 0.49 0.69
81.25 71.32 0.54 0.76
87.50 72.32 0.67 0.83
93.75 77.56 0.86 0.90
100.00 78.28 0.99 1.00


==> data/employment_recon_3/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 59.16 0.02 0.36
12.50 49.16 0.04 0.43
18.75 66.12 0.05 0.46
25.00 67.80 0.10 0.48
31.25 70.12 0.13 0.51
37.50 70.48 0.20 0.52
43.75 70.52 0.23 0.54
50.00 70.48 0.26 0.56
56.25 70.04 0.34 0.58
62.50 70.72 0.43 0.58
68.75 69.96 0.44 0.59
75.00 70.76 0.49 0.65
81.25 71.12 0.56 0.76
87.50 72.16 0.61 0.84
93.75 74.16 0.83 0.89
100.00 78.28 0.99 1.00


==> data/employment_reid_1_5/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 70.48 0.01 0.35
12.50 70.64 0.01 0.38
18.75 71.56 0.02 0.40
25.00 71.52 0.02 0.42
31.25 71.32 0.04 0.44
37.50 71.84 0.06 0.47
43.75 71.68 0.09 0.50
50.00 71.56 0.13 0.53
56.25 71.68 0.17 0.57
62.50 72.04 0.28 0.61
68.75 71.80 0.38 0.66
75.00 71.92 0.47 0.70
81.25 72.64 0.59 0.75
87.50 72.24 0.69 0.82
93.75 72.28 0.85 0.89
100.00 78.28 0.99 1.00


==> data/employment_reid_1_5/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 70.92 0.01 0.35
12.50 68.68 0.02 0.38
18.75 68.00 0.02 0.40
25.00 69.12 0.03 0.42
31.25 70.76 0.04 0.45
37.50 71.32 0.06 0.47
43.75 72.36 0.08 0.50
50.00 72.08 0.13 0.54
56.25 72.40 0.20 0.57
62.50 72.16 0.27 0.61
68.75 72.16 0.39 0.65
75.00 71.88 0.49 0.70
81.25 72.36 0.61 0.76
87.50 72.08 0.71 0.82
93.75 72.28 0.84 0.89
100.00 78.28 0.99 1.00


==> data/employment_reid_1_5/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 59.56 0.02 0.35
12.50 64.32 0.02 0.38
18.75 68.04 0.03 0.42
25.00 67.12 0.04 0.45
31.25 70.72 0.05 0.49
37.50 71.36 0.08 0.52
43.75 69.96 0.12 0.55
50.00 69.92 0.15 0.58
56.25 71.80 0.20 0.60
62.50 72.56 0.27 0.64
68.75 72.44 0.36 0.68
75.00 72.44 0.49 0.72
81.25 72.52 0.64 0.76
87.50 71.88 0.76 0.82
93.75 72.28 0.85 0.89
100.00 78.28 0.99 1.00


==> data/employment_reid_3/genetic_heuristic.dat <==
Size Acc Reid Recon
6.25 70.48 0.01 0.35
12.50 70.64 0.01 0.38
18.75 71.56 0.02 0.40
25.00 71.52 0.02 0.42
31.25 71.32 0.04 0.44
37.50 71.84 0.06 0.47
43.75 71.68 0.09 0.50
50.00 71.56 0.13 0.53
56.25 71.68 0.17 0.57
62.50 72.04 0.28 0.61
68.75 71.80 0.38 0.66
75.00 71.92 0.47 0.70
81.25 72.64 0.59 0.75
87.50 72.24 0.69 0.82
93.75 72.28 0.85 0.89
100.00 78.28 0.99 1.00


==> data/employment_reid_3/metamodeling_heuristic.dat <==
Size Acc Reid Recon
6.25 70.92 0.01 0.35
12.50 68.68 0.02 0.38
18.75 68.00 0.02 0.40
25.00 69.12 0.03 0.42
31.25 70.76 0.04 0.45
37.50 71.32 0.06 0.47
43.75 72.36 0.08 0.50
50.00 72.08 0.13 0.54
56.25 72.40 0.20 0.57
62.50 72.16 0.27 0.61
68.75 72.16 0.39 0.65
75.00 71.88 0.49 0.70
81.25 72.36 0.61 0.76
87.50 72.08 0.71 0.82
93.75 72.28 0.84 0.89
100.00 78.28 0.99 1.00


==> data/employment_reid_3/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
6.25 61.92 0.02 0.35
12.50 62.72 0.02 0.38
18.75 67.12 0.03 0.41
25.00 68.56 0.04 0.44
31.25 69.88 0.05 0.47
37.50 70.52 0.08 0.51
43.75 70.92 0.11 0.54
50.00 71.84 0.15 0.59
56.25 72.32 0.18 0.64
62.50 72.20 0.25 0.68
68.75 72.64 0.38 0.73
75.00 72.44 0.55 0.77
81.25 72.32 0.65 0.81
87.50 72.36 0.76 0.85
93.75 72.28 0.85 0.89
100.00 78.28 0.99 1.00


==> data/income/feature_selection.dat <==
Size Acc Reid Recon
100.00 79.72 1.00 1.00
90.00 79.48 1.00 0.84
80.00 76.12 1.00 0.69
70.00 76.84 1.00 0.68
60.00 76.92 1.00 0.54
50.00 76.76 1.00 0.54
40.00 77.00 0.99 0.51
30.00 76.84 0.85 0.49
20.00 76.56 0.36 0.46
10.00 72.08 0.12 0.45


==> data/income/genetic_heuristic.dat <==
Size Acc Reid Recon
10.00 77.72 0.02 0.46
20.00 78.88 0.05 0.49
30.00 79.88 0.08 0.53
40.00 79.44 0.15 0.56
50.00 79.68 0.25 0.61
60.00 79.28 0.51 0.66
70.00 79.56 0.74 0.71
80.00 79.60 0.94 0.78
90.00 79.56 0.99 0.88
100.00 79.72 1.00 1.00


==> data/income/metamodeling_heuristic.dat <==
Size Acc Reid Recon
10.00 76.56 0.03 0.47
20.00 74.72 0.04 0.50
30.00 76.04 0.08 0.53
40.00 76.96 0.13 0.57
50.00 77.64 0.26 0.61
60.00 79.04 0.53 0.66
70.01 78.76 0.85 0.71
80.01 78.84 0.94 0.79
90.01 79.68 1.00 0.88
100.00 79.72 1.00 1.00


==> data/income/personalized_random_subsampling.dat <==
Size Acc Reid Recon
10.00 78.00 0.03 0.46
20.00 78.40 0.05 0.49
30.00 78.80 0.08 0.53
40.00 78.88 0.14 0.57
50.00 79.00 0.25 0.61
60.00 78.96 0.47 0.66
70.00 79.32 0.70 0.71
80.00 79.64 0.93 0.79
90.00 79.40 0.99 0.87
100.00 79.72 1.00 1.00


==> data/income/random_subsampling.dat <==
Size Acc Reid Recon
10.00 77.28 0.10 0.49
20.00 78.76 0.20 0.55
30.00 79.00 0.30 0.61
40.00 79.44 0.40 0.66
50.00 79.52 0.50 0.72
60.00 79.36 0.60 0.77
70.00 79.52 0.70 0.83
80.00 79.52 0.80 0.89
90.00 79.64 0.90 0.94
100.00 79.72 1.00 1.00


==> data/income/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
10.00 61.28 0.05 0.51
20.00 69.36 0.06 0.57
30.00 75.76 0.10 0.62
40.00 77.84 0.15 0.67
50.00 78.92 0.19 0.72
60.00 79.32 0.30 0.78
70.01 79.20 0.37 0.83
80.01 79.68 0.73 0.89
90.01 79.48 0.89 0.94
100.00 79.72 1.00 1.00

==> data/wine/feature_selection.dat <==
Size Acc Reid Recon
100.00 98.05 0.97 1.00
90.91 98.05 0.97 0.92
81.82 97.71 0.98 0.89
72.73 97.37 0.97 0.87
63.64 97.62 0.97 0.85
54.55 97.77 0.97 0.81
45.45 97.68 0.97 0.80
36.36 97.34 0.97 0.78
27.27 96.50 0.97 0.77
18.18 95.76 0.92 0.75
9.09 92.64 0.35 0.73


==> data/wine/genetic_heuristic.dat <==
Size Acc Reid Recon
9.09 97.56 0.19 0.71
18.18 97.83 0.33 0.73
27.27 97.90 0.54 0.76
36.36 97.87 0.74 0.78
45.45 98.02 0.88 0.81
54.55 98.11 0.96 0.83
63.64 98.14 0.97 0.86
72.73 97.99 0.97 0.89
81.82 98.02 0.97 0.92
90.91 98.08 0.97 0.96
100.00 98.05 0.98 1.00


==> data/wine/metamodeling_heuristic.dat <==
Size Acc Reid Recon
9.09 98.02 0.19 0.71
18.19 97.80 0.32 0.73
27.27 98.27 0.53 0.76
36.36 98.05 0.75 0.78
45.45 98.11 0.92 0.81
54.55 98.17 0.97 0.83
63.64 98.08 0.97 0.86
72.73 98.02 0.97 0.89
81.82 98.11 0.97 0.92
90.91 98.05 0.97 0.96
100.00 98.05 0.97 1.00


==> data/wine/personalized_random_subsampling.dat <==
Size Acc Reid Recon
9.09 97.43 0.20 0.71
18.18 97.52 0.33 0.73
27.27 97.65 0.53 0.76
36.36 97.65 0.76 0.78
45.45 97.77 0.93 0.81
54.55 97.74 0.97 0.83
63.64 97.80 0.97 0.86
72.73 97.83 0.97 0.89
81.82 97.90 0.97 0.92
90.91 97.99 0.97 0.96
100.00 98.05 0.97 1.00


==> data/wine/random_subsampling.dat <==
Size Acc Reid Recon
9.04 96.29 0.09 0.71
18.14 97.52 0.18 0.74
27.24 97.90 0.27 0.77
36.35 98.11 0.36 0.79
45.45 98.14 0.45 0.82
54.49 98.21 0.53 0.85
63.59 98.27 0.62 0.88
72.69 98.30 0.71 0.91
81.80 98.33 0.80 0.94
90.90 98.14 0.88 0.97
100.00 98.05 0.97 1.00


==> data/wine/taylor_approx_heuristic.dat <==
Size Acc Reid Recon
9.09 96.60 0.18 0.71
18.19 97.56 0.34 0.74
27.27 97.83 0.46 0.77
36.36 97.83 0.56 0.80
45.45 97.87 0.66 0.82
54.55 98.02 0.78 0.86
63.64 98.17 0.84 0.88
72.73 98.11 0.90 0.91
81.82 98.11 0.94 0.94
90.91 98.05 0.96 0.96
100.00 98.05 0.97 1.00
